SAC: Semantic Attention Composition for Text-Conditioned Image Retrieval

The ability to efficiently search for images is essential for improving the user experiences across various products. Incorporating user feedback, via multi-modal inputs, to navigate visual search can help tailor retrieved results to specific user queries. We focus on the task of text-conditioned image retrieval that utilizes support text feedback alongside a reference image to retrieve images that concurrently satisfy constraints imposed by both inputs. The task is challenging since it requires learning composite image-text features by incorporating multiple cross-granular semantic edits from text feedback and then applying the same to visual features. To address this, we propose a novel framework SAC which resolves the above in two major steps: "where to see" (Semantic Feature Attention) and "how to change" (Semantic Feature Modification). We systematically show how our architecture streamlines the generation of text-aware image features by removing the need for various modules required by other state-of-art techniques. We present extensive quantitative, qualitative analysis, and ablation studies, to show that our architecture SAC outperforms existing techniques by achieving state-of-the-art performance on 3 benchmark datasets: FashionIQ, Shoes, and Birds-to-Words, while supporting natural language feedback of varying lengths.

==> outline.txt <==
:
-- Multi-scale Context-aware text-conditioned Image Retrieval
- Improving Image Retrieval with multi-scale attention using image-aware text-conditioned Fusion
- Customer Satisfaction boosts Profits: Tailoring the product search based on user's demands
- Tailoring to Customer's Demands: Fine-Grained Image Retrieval using User Feedback
- Fashion Search tailored to Customer's Demands
- Tailoring to customers' needs: Searching for the right product using User's feedback
- Know your customer
- Know Your Customer: Tailoring the product search based on user's demands
- Know Your Customer (KYC): Tailoring the product search based on user's demands




Keywords: Multi-scale Attention, Text Reconstruction, Shuffling, Discriminator

- Introduction
    - Contributions [TODO: Pinkesh/Ayush]

- Related Work
    - Text-based Image Search
        - Attribute based search [TAFENet, Attr. Op etc.]
        - Sentence Query based search [TIRG, ComposeAE, VAL etc.]
    - Image Attention Techniques: Joint Attention, Self Attention

- Method
    - Text Encoder
        - Input: BERT word embeddings
        - Model: LSTM + Multi-scale FC's
        - Training: Shuffling for Permutation In-variance
    - Image Encoder
        - Model: ResNet-v1
        - Training: Joint Image-Text Attention
            - Model: Multi-Scale Feats with LSTM Fusion, Learned Offsets to Image Features
        - Tricks: Batch-Norm effect [TODO: Surgan]
    - Loss Functions
        - Triplet Loss
            - Negative Mining: [Offline Sampling]
        - Discriminator: Weak Supervision for Distributional Constraints
        - Text Reconstruction: Reinforcing text importance in attention learning.

- Experiments
    - Setup (Device, Hyperparams, Frameworks) + Baselines
    - Datasets (FashionIQ, Shoes, YouMakeUp, CSS3D/MIT States)

- Results
    - Quantitative
    - Qualitative
        - Ours
            - For each dataset (2 results) -> other in suppl.
        - Attention Visualization
        - Ours vs Result
            - One fig - 2 from one dataset vs one each from diff datasets.

        - [TODO: Surgan/Pranit] -> Mapping Result and DoF of improvement
    1. We observe that in prior architectures, only one of the features mentioned in the caption query is highlighted in the retrieved results (longer and sleeveless) might contain dresses which are only longer or only sleeveless. However, due to the random shuffling of our sentences as runtime, our model successfully highlights all features mentioned in the given caption.
    2. 

- Discussion
    - Study 1: Impact of Discriminator
        - Notes: Disc. regularizes attention mechanism. Add Numbers
    - Study 2: Impact of Text Reconstruction
        - Notes: Significant performance gain
    - Study 3: Impact of Type of Text Query
        - Notes: Attribute (TAFE-Net better than TIRG, VAL, Proposed) vs Sentence [Single vs Compound]
    - Study 4: Impact of Variation in Sentence Structure
        - Notes: VAL and Proposed (Partial vs Complete Sentence)
    - Study 5: Fusion module
    - Study 6: Failure Cases
        - Concl: Result is good but metric does not say that 

 Study N:

- Next Steps
        - Dataset Annotations
        - Evaluation Metric
            - Visual Results: Prelim vs Final Training => Isolated and Model-wearing products, new metrics

- Conclusion
    - 

===============================================

SURGAN Notes

- Motivation Ideas [FOR SURGAN]
    
  1. The earlier approaches focus on shifting the furthermost feature vector. In contrast, we hypothesize to shift the intermediate levels too and produce a text shifted candidate image vector which can be further used for composition with text. This vector already being shifted due to text is more semantically aligning with the text vector and further leads to meaningful composition.

  2. Like the image feature vectors progressively evolve while going deeper into networks, we can say the shifted candidate vectors to follow a similar behavior. To exploit this sequential evolution and better predict the output vector, we sought to leverage a RNN for the same.

  3. Along-with the metric learning triplet loss, we leverage the adversarial loss between the composed distribution and the target distribution to make them look more similar. We also argue that since the img-text space is different from the img space, therefore aligning them only via a hard triplet loss may cause instability in training thus making the use of weaker supervision a catalysing signal.
 
  4. In our training we also found that, the image features acquire a higher visibility in the composed feature vector. This motivated us to reconstruct the text feature embedding to increase the text contribution in the composed feature vector (a hypothesis, might need to verify this).

TRAINING MOTIVATION:
===================

1. The higher initial learning rate lead to a rapid realignment of the pre-trained image space of the resnet 50 module therefore affecting the training. Thus, we freeze for few epochs and slowly align the module for our task.

2. In addition to random negatives, we deploy negative hard mining (curriculumly increasing the difficulty while training).

